Event-triggered Robust Model Predictive Control under Hard Computation Resource Constraints

Model predictive control (MPC) is capable of controlling nonlinear systems with guaranteed constraint satisfaction and stability. However, MPC requires solving optimization problems online periodically, which often exceeds the local system's computational capabilities. A potential solution is to leverage external processing, such as a central industrial server. Yet, this central computer typically serves multiple systems simultaneously, leading to significant hardware demands due to the need to solve numerous optimization problems concurrently. In this work, we tackle this challenge by developing an event-triggered model predictive control (ET-MPC) that provably stabilizes multiple nonlinear systems under disturbances while solving only optimization problems for a fixed-size subset at any given time. Unlike existing ET-MPC methods, which primarily reduce average computational load yet still require hardware capable of handling all systems simultaneously, our approach reduces the worst-case computational load. This significantly lowers central server hardware requirements by diminishing peak computational demands. We achieve our improvements by leveraging recent advancements in distributed event-triggered linear control and integrating them with a robust MPC that employs constraint tightening.

==> images/coupled_param_sweep.csv <==
i,j,result
1,1,1.0199113456630235
1,2,0.9313849098339929
1,3,0.9769611698581402
1,4,1.0766678994680998
1,5,1.067750220282692
1,6,1.1036835926396162
1,7,1.0486923069594485
1,8,1.0404064070188366
1,9,1.0959289453013357
1,10,1.1234878623223945
2,1,0.9446032230699904
2,2,0.7902172920187926
2,3,0.7939965074681272
2,4,0.8081073728885965
2,5,0.8500587010456868
2,6,0.806161379209065
2,7,0.8176266370751947
2,8,0.838062549159585
2,9,0.8400982737115992
2,10,0.8827746430603927
3,1,0.9335667788375952
3,2,0.7166439673558401
3,3,0.6754521611625623
3,4,0.6903258202319478
3,5,0.679523643684046
3,6,0.6845684489019911
3,7,0.7126922513216136
3,8,0.7375588864805012
3,9,0.7153442804511255
3,10,0.7526025063992969
4,1,0.8864947766633989
4,2,0.6296956924680285
4,3,0.6594192889371918
4,4,0.7173201162647284
4,5,0.6857113857193615
4,6,0.6641801175470385
4,7,0.6904608562101178
4,8,0.6775948131369078
4,9,0.6752251897806619
4,10,0.7062831073339659
5,1,0.8889912426727602
5,2,0.6066236217648545
5,3,0.6507000638977603
5,4,0.7012050992315831
5,5,0.683755248221839
5,6,0.7302686261267544
5,7,0.7372051250530454
5,8,0.721029432720846
5,9,0.7791476143166483
5,10,0.8286485631409803
6,1,0.8119139744795021
6,2,0.5866191958711506
6,3,0.5985425045484298
6,4,0.6286905423424263
6,5,0.6120591383021035
6,6,0.6089978705916852
6,7,0.6415656457915422
6,8,0.6560190530764878
6,9,0.6720736834445417
6,10,0.6935732879719473
7,1,0.7773056047204573
7,2,0.5693156816656815
7,3,0.6015488493765256
7,4,0.5927783925917278
7,5,0.6091061652640529
7,6,0.6234394295851571
7,7,0.6431146593968652
7,8,0.636648831171153
7,9,0.6761912816128725
7,10,0.6648220246129891
8,1,0.7628692330428857
8,2,0.599000234784134
8,3,0.6161866470405363
8,4,0.5793505192892106
8,5,0.6049413769453175
8,6,0.6289155585838535
8,7,0.6481426035354224
8,8,0.6456146905587661
8,9,0.6328770662156332
8,10,0.6398459992326786
9,1,0.7718055042860723
9,2,0.5734807528848034
9,3,0.5467560539174924
9,4,0.5517898205764462
9,5,0.5728849304681782
9,6,0.5651287740102424
9,7,0.5923224690883077
9,8,0.5829342351540455
9,9,0.5984889057222105
9,10,0.6195300639874033


==> images/example_run.csv <==
time,quad_0_0,quad_0_1,quad_0_2,quad_prio_0,quad_1_0,quad_1_1,quad_1_2,quad_prio_1,quad_2_0,quad_2_1,quad_2_2,quad_prio_2,selected_0
0.0,0.195254015709299,0.8607574654896779,0.4110535042865755,1.3957050291637896,0.17953273198758746,-0.30538080264438117,0.5835764522666245,1.2108058936587454,-0.24965115494922996,1.567092003128319,1.8546510420041171,2.637770561107082,3
0.1,0.195254015709299,0.8607574654896779,0.4110535042865755,1.4284945859788527,0.17953273198758746,-0.30538080264438117,0.5835764522666245,1.2176209200304537,-0.2493012885239997,1.5666951078701166,1.8129797663621408,0.1271690571226452,1
0.2,0.18026469789692573,0.8530087917161995,0.3616841774441898,0.2927266366255239,0.1801821610303324,-0.2963662145235282,0.58150837167678,1.226491735826761,-0.24256185328634325,1.5581368580465038,1.6929692197790478,0.16449338624917598,2
0.30000000000000004,0.12717824518753665,0.7918141678044629,0.29035478387590613,0.5002878972390031,0.18898197914035922,-0.2871011909334913,0.5423155003061139,0.09719971063420992,-0.20666184868049092,1.4517346568203,1.5021064610269126,0.172600860806175,1
0.4,0.05460944346013214,0.6270588227423287,0.20577763056303702,0.3793511339821357,0.18579253701582885,-0.26013903018831425,0.45072699917750286,0.10582919116122468,-0.15792923850121282,1.2311821136209522,1.2402374207996396,0.2297484823869467,1
0.5,-0.0079842872798939,0.44233738539779205,0.15508310136817322,0.2227601248352507,0.14322729569041862,-0.20158992767440956,0.33646267911516803,0.18145652927775668,-0.10455177320593656,0.9394824105991895,0.9619120148856439,0.19513108592331221,1
0.6000000000000001,-0.02380876317124059,0.2913007436103283,0.12788046901706027,0.2972730195784661,0.1096741561497818,-0.15464572115199718,0.2543916380051522,0.22753578901823174,-0.06372308216634727,0.6504472272452937,0.7391437223121381,0.18840768836961194,1
0.7000000000000001,-0.020125963115016115,0.22245599132252616,0.08596464937893682,0.29717435348050425,0.0942598391331961,-0.12363272514985846,0.20329706569460632,0.33173656123399775,-0.03490656493795018,0.44333713512643363,0.5602211385795741,0.3098736440908736,2
0.8,-0.03461723648657803,0.18539266801183132,0.06370004982802309,0.4245953517600578,0.08367698860013907,-0.10279246825953993,0.1594024720660582,0.14587517164356087,-0.017147211560849605,0.3074135208385087,0.4292293651587302,0.3056451721292708,1
0.9,-0.06455507537311354,0.15390953824245934,0.046309054696348884,0.2006661880728001,0.06978040848112738,-0.07720474516521247,0.1102387983805732,0.2440333754147269,-0.01201056411987993,0.2063092142462613,0.35186776504951356,0.47418004646416095,3
1.0,-0.07247387487509144,0.1222202864733552,0.013872235145592644,0.43829568074340747,0.04495938230554918,-0.04751048468935771,0.0691106075246539,0.40061163525499016,-0.020178679238802035,0.11403155780728055,0.28576062041204575,0.14839192487705044,1
1.1,-0.03043601586369326,0.08961169018711859,-0.008583354786498505,0.35435662457330974,0.019557888935363026,-0.02097628423006932,0.027153104266488527,0.4758580029280675,-0.017553799077509966,0.05697470927397189,0.20512071598723886,0.20872644333237309,2
1.2000000000000002,-0.004552560819685008,0.0854824235530175,-0.027233432803424155,0.3971186228569752,-0.0027008158511073817,0.00608490969758071,0.004890034721663324,0.12517863580100172,-0.0019609918349270303,0.02945808138776136,0.13488258817207585,0.29946586449320167,1
1.3,-0.011398664688013392,0.09818708716206459,-0.023143497489211785,0.20971819760015023,-0.003112960256081689,0.006857442766221838,0.007949163386787582,0.23179188991053576,0.013993047654184267,0.003179611746544365,0.0767346246782727,0.2407808276245633,3
1.4000000000000001,-0.01299665084193534,0.09240567541946595,-0.0010971843767499706,0.23811545759062114,0.008543736571478515,-0.009860867104855378,0.014348771117485717,0.2758416025623252,0.022219461052481834,-0.014558657886873345,0.0486436499221239,0.11959227689113551,2
1.5,-0.00676637624408288,0.06372091676375831,0.024910434740735874,0.27120595492628324,0.019525473021506534,-0.017011673688687674,0.012540591180572616,0.14589242476237196,0.027335926810734403,-0.008820054948247735,0.03422752404577284,0.19422436084342137,1
1.6,-0.00434107397716296,0.05459682302234366,0.0315768993260817,0.3045662676290729,0.018018931384774138,-0.015844694600144503,-0.0005793543707514274,0.09037437461465463,0.019822113576354206,0.004768487543836608,0.013053918708960593,0.24505766973301435,1
1.7000000000000002,0.0011471990602594207,0.026715393396104778,0.02563832431803028,0.19483982217164506,0.013954762988238075,-0.007183619234271133,-0.010584000782700552,0.12956121350195568,0.009505091608782004,0.011905411883604576,-0.007001938566550136,0.3093629900069702,3
1.8,0.004531012414021554,0.0006704479823524904,0.011762915815828322,0.19387951823240995,0.024604835652818336,-0.003414619905906434,-0.0120091481705058,0.1502325138561485,0.004256827658128292,0.017589281023248787,-0.016170603301591435,0.14495791736053815,1
1.9000000000000001,-0.006875265019779968,-0.004231187599520494,0.009465020686534284,0.23233477083091778,0.026927803471559167,-0.0033285213390642564,-0.01682479448327424,0.17842501468524352,0.00926282563643808,0.015270104980827153,-0.009949007691667516,0.19034739159892825,1
2.0,-0.016712825442057603,-0.007189969273166241,0.00900491006555249,0.2586933266320767,0.040927007898215115,-0.004532618592435495,-0.01496287833260785,0.15779379080375822,0.0193992491881308,0.00944579660631294,-0.0016968686890852852,0.1790253002312958,1
2.1,-0.008850910795677718,-0.009037631459985375,0.014204853389507973,0.2906418524449399,0.04785458493140344,-0.008691110937384732,-0.006123358824153503,0.196115149993333,0.028701739055104845,0.0019120948558181707,0.001061989662285414,0.2853648377615609,1
2.2,-0.018534657095308885,0.0003764597903573356,0.013146464529547682,0.34700494043746144,0.06278910967982018,-0.011807751738038656,-0.006671222759980811,0.27632141272227195,0.04990065573249817,-0.005666431237473788,0.0024485172998196312,0.3410717669463249,1
2.3000000000000003,-0.0025117014571449416,-0.006688416213588353,-0.0021264390418914334,0.299485641124013,0.08180612334360694,-0.010019003592855631,-0.014926056914375386,0.27962578426158496,0.07542491123908358,-0.01028316822039612,-0.005630290827478928,0.3125821475742542,3
2.4000000000000004,0.01253699206192953,-0.009913701696661746,-0.019482505978934056,0.20915875434517778,0.09721008146715406,-0.009352767380843261,-0.020505690753500873,0.3404879341149761,0.09823395013083114,-0.016821192312450394,-0.008402034927090078,0.143013854630526,2
2.5,0.02107846400429996,0.004864954587657943,-0.015094252558413438,0.3125647921368919,0.11308869262204847,-0.003910188572716754,-0.017329021059152776,0.13829520830178818,0.08532108511248061,-0.015902568993782923,-0.014898662780948793,0.10625741194859589,1
2.6,0.02335241923203577,0.01818929511256096,-0.004210007551132137,0.3190879017424008,0.0977037260639019,0.008339335444588725,-0.017362660825637956,0.1568635380808179,0.050413164552672925,-0.01723800416244219,-0.018863298201250787,0.11185961285072905,1
2.7,0.028147592988318204,0.003498016557131537,-0.00044679564295392826,0.301594022863824,0.06568392414241403,0.007757644701514731,-0.009578015045194632,0.19295531251945358,0.026854621472319956,-0.0187652447309692,-0.016581102084345285,0.17068012697118715,1
2.8000000000000003,0.010979468587450747,-0.008311713166232066,-0.008895018303614303,0.2758584118324828,0.05227630950232866,0.0045295834219106195,0.0018035742410964265,0.2529858678502406,0.009579198694558179,-0.030536978168892014,-0.018905581508820164,0.22442872296036073,1
2.9000000000000004,0.019220849006493592,-0.013274136870396639,-0.005798864679592724,0.19997847097201712,0.03361244293104756,-0.004823588732194814,0.0057255711710901165,0.2956795356038673,-0.0030482307038479026,-0.04438587797755988,-0.027182276686052134,0.2665863066952779,2
3.0,0.037413085502687765,-0.025533861485776063,-0.005234220621662831,0.3533911094146223,0.009520188184792529,-0.009848552182133546,0.003519303351719526,0.1962038902535239,-0.009059053705165411,-0.06751304722750787,-0.028297465418221757,0.3989900490539093,3
3.1,0.025202192684604496,-0.04718059392118706,0.010513029630715678,0.33256868517434,-0.00625357752638087,-0.01320561812610354,-0.006942031905441039,0.24676917666490283,-0.020831921078859488,-0.09595637985917782,-0.02336100668983907,0.15482856440629492,1
3.2,0.02113630746296398,-0.05445336627060066,0.019082251270183228,0.2678982582257296,-0.011254565857876406,-0.012865157844886168,-0.017742816700313836,0.3673477496585267,-0.023248520323704187,-0.08210608843824646,-0.01412898274537419,0.11431672319919578,2
3.3000000000000003,0.0073776366335904075,-0.05240589592845642,0.028095864696917713,0.5079602489204972,-0.0296927346417572,-0.015642857103449127,-0.01733955617323017,0.16923512874364802,-0.017515330447495852,-0.04547604167255012,-0.011669493286587285,0.1683265062164131,1
3.4000000000000004,-0.02157635757079671,-0.05143559304390043,0.03197157835560933,0.1764777838619633,-0.027774496223941875,-0.02146791654230063,-0.014216881903665091,0.16136000565633343,-0.018481316070190438,-0.02442848122730777,-0.010777685387809044,0.18472636658540692,3
3.5,-0.03077320922718598,-0.039698467632661834,0.009756056440066104,0.25463203970312803,-0.014877437128656983,-0.01817090668064512,-0.018391857021308616,0.12143188382598602,-0.013848146485906813,-0.012044635646616684,-0.005237894292705453,0.13908456727528626,1
3.6,-0.02001222817298945,-0.011026666652712899,0.002673401999903529,0.3083152500200156,-0.005995833509035414,-0.015214641873510449,-0.019731997450027877,0.188487454231006,-0.011685474326682516,-0.005602559187844888,-0.010775820739088284,0.11623721509797008,1
3.7,-0.002860556662205731,0.006216387953775917,-0.0019620912313057046,0.31633294423833097,0.009508540423399284,-0.00892355262625193,-0.01190011985339197,0.1081339157915173,-0.005802162621149769,-0.008778106938370412,-0.009176984794468471,0.19118553908095362,1
3.8000000000000003,0.0010750156969222392,0.010632323864386608,0.007856927855737755,0.308655807227472,0.016861351526199934,-0.006301468959634464,-0.0057911044698324724,0.19919829409470735,0.0006788028981857234,-0.004870667143629597,-0.0001082559251352726,0.21949911786451848,1
3.9000000000000004,-0.0030976056188963524,-0.0007075878522938176,-0.00036072426350655575,0.21001931368317375,0.015469113765967402,0.005149125327329743,-0.006218108343357646,0.25950939860299127,0.011089467322482501,-0.004679412143304741,0.017997688637443443,0.22812036317084544,2


==> images/param_sweep.csv <==
i,j,result
1,1,0.2796707478686401
1,2,0.20418619759360515
1,3,0.18202340452516602
1,4,0.17123142399096375
1,5,0.16463678102158444
1,6,0.1614322125824555
1,7,0.15860645386971417
1,8,0.15606217912960962
1,9,0.15404933821306502
1,10,0.15257986341360458
2,1,0.3401567717330331
2,2,0.22470960588303948
2,3,0.19452882406172123
2,4,0.18019983640668052
2,5,0.17177101074014534
2,6,0.16773165155559516
2,7,0.16426799487180443
2,8,0.160975418453196
2,9,0.1584563732809018
2,10,0.15654790518055495
3,1,0.4104222037808009
3,2,0.24783541538021017
3,3,0.2087783758079726
3,4,0.19031861692493676
3,5,0.18013844253527567
3,6,0.17525298313152493
3,7,0.17118879874761814
3,8,0.16723078608719794
3,9,0.1641009859809182
3,10,0.16175253173368281
4,1,0.49779113307319534
4,2,0.27499232276927266
4,3,0.2266341089642124
4,4,0.20293527180771914
4,5,0.18993202143875934
4,6,0.18430034010350102
4,7,0.17927702005396973
4,8,0.17458424564920788
4,9,0.17064759489929585
4,10,0.1679410882636995
5,1,0.6129530194258404
5,2,0.30679342191720826
5,3,0.2452127531209666
5,4,0.21701246223249057
5,5,0.20183866698259517
5,6,0.1952895795461538
5,7,0.18922221760799376
5,8,0.1833004955591572
5,9,0.17861283739121572
5,10,0.17550318650751479
6,1,0.7607196619408338
6,2,0.34536665258466365
6,3,0.2693925450078321
6,4,0.23458802749830382
6,5,0.21555957184809657
6,6,0.20828045038438003
6,7,0.2008991448834306
6,8,0.1937593039918686
6,9,0.1881405739664161
6,10,0.18483220242533416
7,1,1.0
7,2,0.38952535418983975
7,3,0.29683038251432653
7,4,0.2552436535339274
7,5,0.2332408670720217
7,6,0.224842889313545
7,7,0.2158808623004292
7,8,0.20748361323399572
7,9,0.20123800447083995
7,10,0.19671833923623022
8,1,1.0
8,2,0.4463493897493452
8,3,0.33024355657336824
8,4,0.28033172558115127
8,5,0.2550499879148192
8,6,0.24387684359130773
8,7,0.2346410072656407
8,8,0.22404158012809333
8,9,0.21617711254167554
8,10,0.21191636030090993
9,1,1.0
9,2,0.5094364466298698
9,3,0.3695203595769624
9,4,0.31358701708882386
9,5,0.2807662073561335
9,6,0.26793889103511315
9,7,0.2558905392767268
9,8,0.2429340591589079
9,9,0.23765698268895674
9,10,0.23038831832311485
10,1,1.0
10,2,0.574877523689125
10,3,0.4134272003754257
10,4,0.3450541153918115
10,5,0.31354324460176386
10,6,0.295277557028935
10,7,0.2838726066861704
10,8,0.2687326154033191
10,9,0.26254709424075473
10,10,0.252685919677229

